Dialogue Quality and Emotion Annotations for Customer Support Conversations

Task-oriented conversational datasets often lack topic variability and linguistic diversity. However, with the advent of Large Language Models (LLMs) pretrained on extensive, multilingual and diverse text data, these limitations seem overcome. Nevertheless, their generalisability to different languages and domains in dialogue applications remains uncertain without benchmarking datasets. This paper presents a holistic annotation approach for emotion and conversational quality in the context of bilingual customer support conversations. By performing annotations that take into consideration the complete instances that compose a conversation, one can form a broader perspective of the dialogue as a whole. Furthermore, it provides a unique and valuable resource for the development of text classification models. To this end, we present benchmarks for Emotion Recognition and Dialogue Quality Estimation and show that further research is needed to leverage these models in a production setting.

==> table.txt <==
\section{Additional Results}
\label{sec:app_res}

\begin{table*}[th]
\centering
\scriptsize
\begin{tabular}{l|l|ccccccc}
                              &  \textbf{Model}   & \textbf{Correctness} & \textbf{Templated} & \textbf{Engagement} & \textbf{Understanding} & \textbf{Sensibleness} & \textbf{Politeness} & \textbf{IQ}     \\ \hline
\multirow{3}{*}{DE-1 USR}     & VSP & 0.6833      & 0.6429    & 0.4869              & 0.5255        & 0.5227       & 0.5545     & 0.4970 \\
                              & NSP & 0.4660      & 0.4557    & 0.5799              & 0.5624        & 0.5836       & 0.5475     & 0.4844 \\
                              & ENG & 0.5056      & 0.5973    & 0.4845              & 0.5343        & 0.5348       & 0.5299     & 0.4337 \\\hline
\multirow{3}{*}{DE-1 AGT}     & VSP & 0.6625      & 0.5645    & 0.4399              & 0.5099        & 0.5186       & 0.5639     & 0.4683 \\
                              & NSP & 0.5238      & 0.4838    & 0.5114              & 0.5796        & 0.6044       & 0.6039     & 0.5175 \\
                              & ENG & 0.5114      & 0.5914    & 0.4930              & 0.5460        & 0.5579       & 0.6298     & 0.4285 \\\hline
\multirow{3}{*}{DE-2 USR}     & VSP & 0.6614      & 0.6177    & 0.4502              & 0.5613        & 0.5016       & 0.5162     & 0.5187 \\
                              & NSP & 0.6001      & 0.4436    & 0.4591              & 0.5759        & 0.5838       & 0.5800     & 0.4639 \\
                              & ENG & 0.5126      & 0.5705    & 0.4700              & 0.5639        & 0.6058       & 0.5731     & 0.4705 \\\hline
\multirow{3}{*}{DE-2 AGT}     & VSP & 0.7474      & 0.5833    & 0.4093              & 0.4950        & 0.5035       & 0.4904     & 0.4670 \\
                              & NSP & 0.6236      & 0.5162    & 0.4974              & 0.5656        & 0.5820       & 0.5345     & 0.4664 \\
                              & ENG & 0.5851      & 0.5792    & 0.4439              & 0.5778        & 0.6364       & 0.5763     & 0.4601 \\\hline
\multirow{3}{*}{PT\_BR-2 USR} & VSP & 0.6572      & 0.6827    & 0.4755              & 0.4949        & 0.4591       & 0.5427     & 0.5449 \\
                              & NSP & 0.6133      & 0.4741    & 0.5913              & 0.6440        & 0.5881       & 0.5565     & 0.5205 \\
                              & ENG & 0.5669      & 0.5937    & 0.4649              & 0.5478        & 0.5313       & 0.5731     & 0.5033 \\\hline
\multirow{3}{*}{PT\_BR-2 AGT} & VSP & 0.7600      & 0.6249    & 0.5210              & 0.4681        & 0.4519       & 0.5288     & 0.5184 \\
                              & NSP & 0.6320      & 0.4898    & 0.5996              & 0.6029        & 0.5439       & 0.5497     & 0.5342 \\
                              & ENG & 0.5692      & 0.5904    & 0.5130              & 0.5729        & 0.5074       & 0.5470     & 0.5017 \\\hline
\multirow{3}{*}{PT\_PT-3 USR} & VSP & 0.5685      & 0.6786    & 0.4200              & 0.4496        & 0.5134       & 0.3251     & 0.5478 \\
                              & NSP & 0.5160      & 0.4751    & 0.4483              & 0.4698        & 0.4835       & 0.5848     & 0.4531 \\
                              & ENG & 0.5506      & 0.6134    & 0.4223              & 0.5053        & 0.5209       & 0.6252     & 0.5006 \\\hline
\multirow{3}{*}{PT\_PT-3 AGT} & VSP & 0.6527      & 0.6495    & 0.3997              & 0.4363        & 0.5656       & 0.3977     & 0.5419 \\
                              & NSP & 0.5411      & 0.4589    & 0.4641              & 0.4829        & 0.5433       & 0.5976     & 0.4601 \\
                              & ENG & 0.5507      & 0.6388    & 0.4071              & 0.5418        & 0.5579       & 0.6608     & 0.5183 \\\hline
\multirow{3}{*}{PT\_BR-4 USR} & VSP & 0.6101      & 0.6486    & 0.5011              & 0.5246        & 0.4749       & 0.6069     & 0.5448 \\
                              & NSP & 0.5267      & 0.4738    & 0.4626              & 0.6150        & 0.6766       & 0.5327     & 0.4994 \\
                              & ENG & 0.4670      & 0.5229    & 0.4308              & 0.5358        & 0.5492       & 0.4535     & 0.4617 \\\hline
\multirow{3}{*}{PT\_BR-4 AGT} & VSP & 0.7078      & 0.5801    & 0.4632              & 0.4882        & 0.4947       & 0.5705     & 0.5508 \\
                              & NSP & 0.6042      & 0.4952    & 0.5187              & 0.5973        & 0.6585       & 0.6247     & 0.5366 \\
                              & ENG & 0.5050      & 0.4973    & 0.3945              & 0.5187        & 0.5143       & 0.4639     & 0.4623 \\ \hline
\end{tabular}
\caption{Balanced Accuracy Score of the binary subquality prediction for the each MAIA subset, from the POV of the USR (user-LANG) and AGT (agent-EN).}
\label{tab:subquality_all_res}
\end{table*}



\begin{figure*}[ht]
\centering
\subfloat[IQ CM.]{
  \centering
  \includegraphics[width=0.4\textwidth]{Figures/ts_iq.pdf}
  \label{fig:ts_iq}}
\hspace{0.5cm}
\subfloat[Drop CM.]{
  \centering
  \includegraphics[width=0.4\textwidth]{Figures/ts_drop.pdf}
  \label{fig:ts_drop}}
\caption{Confusion matrices comparing Task Success annotations versus the last IQ and Dropped Conversation annotations.}
\label{fig:cm_ts}
\end{figure*}

